Exploring the dependence of chemical traits on metallicity: chemical trends for red giant stars with asteroseismic ages

Given the massive spectroscopic surveys and the Gaia mission, the Milky Way has turned into a unique laboratory to be explored using abundance ratios that show a strong dependency with time. Within this framework, the data provided through asteroseismology serve as a valuable complement. Yet, it has been demonstrated that chemical traits can not be used as universal relations across the Galaxy. To complete this picture, it is important to investigate the dependence on metallicity of the chemical ratios employed for inferring stellar ages. We aim to explore different combinations of neutron-capture, odd-Z and $\alpha$ elements as a function of age, particularly focusing on their metallicity dependence for a sample of 74 giant field stars. Using UVES observations, we derive atmospheric parameters and high-precision line by line chemical abundances (<0.04 dex) for the entire set of spectra. Stellar ages are inferred from astereoseismic information. By fitting chemical-age trends for three different metallicity groups, we estimated their dependence on metallicity. We found that the stronger chemical-age relations ([Zr/$\alpha$]) are not necessarily the ratios with the smaller dependence on metallicity ([Ce/$\alpha$] and [Ce/Eu]). We confirm the [n-capture/$\alpha$]-age trends for evolved stars, wherein the most significant correlation is evident in stars with solar-metallicity, gradually diminishing in stars with lower iron content. The lack of homogeneity within the metallicity range highlights the intricate nature of our Galaxy's star formation history and yield production. Metallicity dependence in s-process element yields and the impact of radial stellar migration challenge the reliability of using chemical abundances alone to date stars. These discoveries raise doubts about universally valid chemical clocks applicable across the entire Galaxy and its diverse metallicity ranges.

==> readme.txt <==
These two tables consitutes the additional online material.

- Table "table_fin_journal.csv": information is provided regarding the target IDs along with their respective atmospheric parameters and associated uncertainties derived in this study. These parameters include effective temperature, spectroscopic and asteroseismic logg, and vmic. Additionally, mean abundances and their uncertainties for all targets are documented in the table. The table also includes age results calculated using BASTA along with their respective errors. The table excludes the low signal-to-noise target and the two binary stars. 

- table "line_selection_journal.csv": Line selection used in this work to derive chemical abundances. The first column reports the wavelegth in nm. In the second column the element and its ionisation stage appear. These are followed by the loggf value of each line plus the excitation potential of the transition ('EP').
